Optimizer Benchmarking Needs to Account for Hyperparameter Tuning

The performance of optimizers, particularly in deep learning, depends considerably on their chosen hyperparameter configuration. The efficacy of optimizers is often studied under near-optimal problem-specific hyperparameters, and finding these settings may be prohibitively costly for practitioners. In this work, we argue that a fair assessment of optimizers' performance must take the computational cost of hyperparameter tuning into account, i.e., how easy it is to find good hyperparameter configurations using an automatic hyperparameter search. Evaluating a variety of optimizers on an extensive set of standard datasets and architectures, our results indicate that Adam is the most practical solution, particularly in low-budget scenarios.

==> metrics-discussion.txt <==
Advantages vs. disadvantages of metrics we might want to consider

* w-tunability:
    * ADV:
        * is a scalar, so can be used in a leaderboard kind of setting, e.g., DeepOBS
        * the score itself is independent of the performance of other optimizers, i.e., for computing the scores of a new optimizer you do not need to know the baselines. also, if baselines change, the score doesnt change, which is good for longevity of the metric scores
        * is robust with respect to the particular choice of budget k (since you take a weighted average)
        * one value per dataset
        * relative performance differences are not lost, i.e., we do retain the information of how close two optimizers are.
    * DISADV:
        * one value per dataset and particular weighting, which produces huge tables
        * not visually pleasant
        * no variance
        * (THIJS) it's not opinionated enough for anyone to directly start using (choice of w is a bit arbitrary, even if it's uniform there is the maximum budget you tried)

* probability plots:
    * ADV:
        * intuitive interpretation in terms of probability
    * DISADV:
        * it loses some sense of relative performance: for example, if optimizer A and B have constant curves with respect to the budget, but B = A + c, we have lose the information of how large c is
            - (THIJS) This is true, but it's very hard to formalize 'relative performance'. Scaling or offsetting a loss function changes all of the 'relative performances'. What is good in one task may not be in another. We can argue that the only thing that is truly universal/robust is which one is the best.
        * no variance
            - (THIJS) can you elaborate a bit here? In a way, this is taken into account in the probabilities. If you have high variance, and it interferes with the range of another optimizer, you would loose sometimes and win sometimes. 
    * (THIJS) We have to limit the x-range or collect more samples for the values at the end of the scale not to be misleading. 
    * (THIJS) It becomes harder to parse as there are more optimizers. Maybe we should choose a few representative ones (especially on the first page). 
    * (THIJS) 

* summary probability plot (a probability plot but aggregated over all datasets

* good old box-plots:
    * ADV:
        * almost all the information is retained
        * shows variance over sampled configurations in HPO
    * DISADV:
        * hard to read, especially if all optimizers are considered
    Alternative: 
        * https://seaborn.pydata.org/examples/scatter_bubbles.html where the bubble center will be mean performance, and variance will be radius?
    * (THIJS) I agree with both ADV and DISADV and I think these are good to include something like this in the appendix. There are quite a lot of them now, though ... Can we remove one dimension by summarization? I thought it could help to have the labels on the y axis (so they read easier) and show only 1, 4, 16, 64 budgets. 

* summary stat
    Adv: 
        * Considers the ranking and the performance difference between optimizers. This is how it is different from the probability plots. 
        * answers the question: if i have no idea about the dataset/network, but only know my budget, what optimizer is going to give me the best performance on average?
    Disadv:
        * no variance
        * loses information on individual datasets, which might be useful in some cases



----------------------------------------------
Rewriting/restructuring:
* Change title to not have the word tunability. 
* Reduce section to defend the choices of w-tunability. Make it the process/protocol section. -- Right now it defends the choice of incorporating HPO into benchmarking. 
    -- we push it to experiments section (?)
* Overall focus has to change from "tunability" to the process. Points to be made like Noah Smith's paper?
* Adding noah smith's Expected Validation performance metric to comparison? 

